Bag of Tricks to Boost Adversarial Transferability

Deep neural networks are widely known to be vulnerable to adversarial examples. However, vanilla adversarial examples generated under the white-box setting often exhibit low transferability across different models. Since adversarial transferability poses more severe threats to practical applications, various approaches have been proposed for better transferability, including gradient-based, input transformation-based, and model-related attacks, \etc. In this work, we find that several tiny changes in the existing adversarial attacks can significantly affect the attack performance, \eg, the number of iterations and step size. Based on careful studies of existing adversarial attacks, we propose a bag of tricks to enhance adversarial transferability, including momentum initialization, scheduled step size, dual example, spectral-based input transformation, and several ensemble strategies. Extensive experiments on the ImageNet dataset validate the high effectiveness of our proposed tricks and show that combining them can further boost adversarial transferability. Our work provides practical insights and techniques to enhance adversarial transferability, and offers guidance to improve the attack performance on the real-world application through simple adjustments.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> plots/data/aba_dual.csv <==
T,I-FGSM,MI-FGSM,PI-FGSM,VMI-FGSM,GIMI-FGSM
1,48.90,56.16,62.86,75.16,63.37
2,51.38,57.47,64.49,75.30,67.14
3,52.29,60.11,65.26,76.00,68.91
4,57.05,62.71,65.60,77.13,71.09
5,62.35,65.54,66.77,77.35,71.68
6,63.91,66.64,67.17,77.54,72.33
7,64.31,66.84,67.44,77.70,72.15
8,65.92,67.42,67.56,78.55,73.02
9,66.35,68.09,67.95,79.07,73.67
10,66.10,68.62,68.23,79.50,73.70


==> plots/data/aba_rmi.csv <==
T,MI-FGSM,NI-FGSM,PI-FGSM,EMI-FGSM,VMI-FGSM
1,60.70,56.56,60.56,68.20,70.56,
2,63.91,62.13,65.49,70.20,75.26,
3,63.91,63.02,67.26,71.20,77.61,
4,64.71,64.77,68.10,72.55,78.00,
5,64.44,64.80,69.66,73.36,78.15,
6,64.74,64.72,69.77,73.71,78.54,
7,64.64,65.73,70.14,73.78,78.70,
8,64.42,66.24,70.16,74.27,78.85,
9,65.09,66.28,70.25,74.67,79.07,
10,65.46,66.38,70.33,74.99,79.50,



==> plots/data/copies.csv <==
c,DIM_11,DIM_15,DIM_2,DIM_25,SIM,Admix,SSA
1,65.76,69.64,71.35,70.64,55.41,56.51,55.56
2,66.21,68.95,71.14,70.35,59.14,60.70,61.99
3,65.41,70.06,71.35,71.06,62.26,64.84,64.25
4,65.55,69.20,71.05,69.96,64.11,67.98,66.45
5,65.88,68.81,70.78,70.15,64.94,69.20,68.10
6,65.95,69.19,70.51,70.20,65.05,69.51,68.80
7,65.90,69.99,70.01,69.84,65.07,69.29,69.80
8,65.53,69.61,70.99,70.11,65.18,69.45,70.33
9,66.30,68.80,70.66,69.29,65.08,69.95,70.90
10,65.95,68.72,71.06,68.92,64.83,69.69,71.43
11,65.70,69.46,70.70,70.85,64.81,69.30,72.24
12,65.92,68.64,72.00,69.96,64.67,69.66,72.08
13,66.10,69.60,70.59,69.49,64.88,69.60,72.81
14,65.70,69.74,70.92,69.49,64.88,69.50,73.05
15,65.26,69.01,70.18,70.30,64.80,69.11,73.11
16,65.86,69.03,71.64,69.96,64.80,68.92,73.61
17,65.19,69.64,71.09,69.74,64.47,69.62,73.92
18,65.60,69.51,70.64,70.55,65.05,69.61,73.81
19,65.79,69.27,70.75,69.24,64.94,69.25,74.59
20,65.71,69.38,71.69,70.19,64.69,69.83,74.41


==> plots/data/freq.csv <==
f, l2h, h2l
0.2,76.975,77.3375
0.4,77.175, 77.4375 
0.6,77.2875,77.655
0.8,77.3675,78.0625
1.0,77.4875,77.4875


==> plots/data/inputs.csv <==
methods, asr
DIM, 67.25
SIM, 65.18
Admix,69.95
SSA,77.49
SSA-H,79.33
SSA+,82.85

==> plots/data/iters1.csv <==
T,FGSM,I-FGSM,MI-FGSM,NI-FGSM,PI-FGSM,EMI-FGSM,VMI-FGSM,GIMI-FGSM
1,49.56,49.56,49.56,49.56,49.56,49.56,49.56,57.47
2,49.56,51.38,56.47,53.52,55.49,55.20,58.30,61.14
3,49.56,45.29,57.11,55.02,57.26,57.43,61.00,62.91
4,49.56,43.05,56.71,55.97,58.10,59.55,63.00,63.39
5,49.56,40.65,56.74,56.50,58.77,60.66,64.55,62.68
6,49.56,39.91,56.74,56.72,59.17,61.71,66.54,62.33
7,49.56,38.31,56.64,57.23,59.44,63.28,67.70,62.15
8,49.56,37.92,56.42,57.24,59.56,63.77,68.55,62.02
9,49.56,36.35,56.09,57.85,59.95,64.67,69.07,61.67
10,49.56,36.10,55.62,57.38,60.23,64.99,69.50,60.70
11,49.56,36.60,56.26,58.54,60.42,65.29,71.24,61.19
12,49.56,35.43,56.46,58.08,60.35,65.60,71.49,61.29
13,49.56,35.39,56.14,58.59,60.35,65.69,71.81,60.75
14,49.56,34.59,56.40,57.96,61.01,65.71,72.20,60.82
15,49.56,34.79,55.41,58.04,60.88,66.52,72.14,60.19
16,49.56,34.44,56.12,58.29,60.97,66.40,72.84,60.67
17,49.56,33.96,55.77,58.32,60.96,66.71,73.05,60.01
18,49.56,33.94,55.88,58.72,60.51,66.89,73.32,60.37
19,49.56,33.71,55.25,58.49,61.07,66.96,73.65,59.81
20,49.56,34.00,54.84,57.91,60.40,67.10,73.81,59.33


==> plots/data/iters2.csv <==
s,FGSM,I-FGSM,MI-FGSM,NI-FGSM,PI-FGSM,EMI-FGSM,VMI-FGSM,GIMI-FGSM
0.80,49.56,33.51,50.31,51.26,61.29,65.90,63.59,54.25
0.85,49.56,33.84,51.96,53.39,60.85,66.06,65.69,55.81
0.90,49.56,34.19,53.77,55.06,60.27,65.34,67.40,58.05
0.95,49.56,37.06,55.23,56.83,60.85,64.96,69.32,60.00
1.00,49.56,36.10,55.58,57.36,60.36,65.04,69.39,60.73
1.05,49.56,37.47,56.62,58.31,58.65,62.39,70.59,61.09
1.10,49.56,38.83,57.11,58.33,58.40,62.51,70.71,61.71
1.15,49.56,39.06,57.04,58.12,58.45,62.25,71.32,62.14
1.20,49.56,39.07,57.36,58.54,58.08,61.88,71.09,62.01


==> plots/data/iters3.csv <==
gamma,FGSM,I-FGSM,MI-FGSM,NI-FGSM,PI-FGSM,EMI-FGSM,VMI-FGSM,GIMI-FGSM
0.0,49.56,36.10,36.10,36.10,56.92,60.99,34.15,36.09
0.2,49.56,36.10,39.88,40.94,57.50,63.66,38.44,40.85
0.4,49.56,36.10,44.33,45.62,58.44,64.83,45.20,44.57
0.6,49.56,36.10,48.41,49.36,58.00,64.71,56.15,49.91
0.8,49.56,36.10,52.85,53.71,59.51,64.84,66.76,55.86
1.0,49.56,36.10,55.60,57.20,60.19,64.90,69.81,60.74
1.2,49.56,36.10,56.61,58.42,60.11,64.40,67.44,62.50
1.4,49.56,36.10,56.33,58.11,59.50,63.26,64.75,60.90
1.6,49.56,36.10,55.65,58.04,58.99,62.81,62.70,59.30
1.8,49.56,36.10,55.48,57.90,58.06,62.01,60.98,58.56
2.0,49.56,36.10,54.98,57.31,57.25,61.41,59.44,58.73


==> plots/data/lines.csv <==
iter, ln, linear, exp, pvalue
1,1.524445265531539917e-01,1.818181872367858887e-01,5.004887580871582031e-01,1.788619458675384521e-01
2,1.454690545797348022e-01,1.636363565921783447e-01,2.502443790435791016e-01,1.402371972799301147e-01
3,1.376711279153823853e-01,1.454545408487319946e-01,1.251221895217895508e-01,1.180048808455467224e-01
4,1.288305819034576416e-01,1.272727251052856445e-01,6.256109476089477539e-02,1.032176464796066284e-01
5,1.186249032616615295e-01,1.090909093618392944e-01,3.128054738044738770e-02,9.252204000949859619e-02
6,1.065541580319404602e-01,9.090909361839294434e-02,1.564027369022369385e-02,8.434845507144927979e-02
7,9.178075194358825684e-02,7.272727042436599731e-02,7.820136845111846924e-03,7.785418629646301270e-02
8,7.273452728986740112e-02,5.454545468091964722e-02,3.910068422555923462e-03,7.254215329885482788e-02
9,4.589037597179412842e-02,3.636363521218299866e-02,1.955034211277961731e-03,6.809825450181961060e-02
10,0.000000000000000000e+00,1.818181760609149933e-02,9.775171056389808655e-04,6.431323289871215820e-02

